Improving Wikipedia Verifiability with AI

Verifiability is a core content policy of Wikipedia: claims that are likely to be challenged need to be backed by citations. There are millions of articles available online and thousands of new articles are released each month. For this reason, finding relevant sources is a difficult task: many claims do not have any references that support them. Furthermore, even existing citations might not support a given claim or become obsolete once the original source is updated or deleted. Hence, maintaining and improving the quality of Wikipedia references is an important challenge and there is a pressing need for better tools to assist humans in this effort. Here, we show that the process of improving references can be tackled with the help of artificial intelligence (AI). We develop a neural network based system, called Side, to identify Wikipedia citations that are unlikely to support their claims, and subsequently recommend better ones from the web. We train this model on existing Wikipedia references, therefore learning from the contributions and combined wisdom of thousands of Wikipedia editors. Using crowd-sourcing, we observe that for the top 10% most likely citations to be tagged as unverifiable by our system, humans prefer our system's suggested alternatives compared to the originally cited reference 70% of the time. To validate the applicability of our system, we built a demo to engage with the English-speaking Wikipedia community and find that Side's first citation recommendation collects over 60% more preferences than existing Wikipedia citations for the same top 10% most likely unverifiable claims according to Side. Our results indicate that an AI-based system could be used, in tandem with humans, to improve the verifiability of Wikipedia. More generally, we hope that our work can be used to assist fact checking efforts and increase the general trustworthiness of information online.

==> figures/RPcurve/DATA/BART_contrastive.dat <==
1.0 0.4949562878278413
0.8084239130434783 0.554520037278658
0.7894021739130435 0.562984496124031
0.7472826086956522 0.5759162303664922
0.7269021739130435 0.5879120879120879
0.6902173913043478 0.6011834319526628
0.6480978260869565 0.6084183673469388
0.5883152173913043 0.6194563662374821
0.5543478260869565 0.640502354788069
0.5217391304347826 0.6655112651646448
0.4741847826086957 0.6938369781312127
0.42527173913043476 0.7081447963800905
0.36277173913043476 0.739612188365651
0.27853260869565216 0.7620817843866171
0.18885869565217392 0.7853107344632768
0.11548913043478261 0.8585858585858586
0.059782608695652176 0.9565217391304348
0.029891304347826088 0.9565217391304348
0.01358695652173913 1.0
0.006793478260869565 1.0


==> figures/RPcurve/DATA/BART_generative.dat <==
1.0 0.5020576131687243
0.9959016393442623 0.5010309278350515
0.9931693989071039 0.5006887052341598
0.9904371584699454 0.5003450655624568
0.9849726775956285 0.5
0.9795081967213115 0.49930362116991645
0.9754098360655737 0.4996501049685094
0.9658469945355191 0.49894142554693016
0.9576502732240437 0.5003568879371877
0.9426229508196722 0.5
0.9344262295081968 0.5003657644476956
0.9221311475409836 0.5003706449221645
0.9112021857923497 0.5018811136192626
0.8961748633879781 0.5038402457757296
0.8797814207650273 0.5058915946582875
0.8497267759562842 0.5094185094185094
0.8224043715846995 0.5194132873166523
0.8060109289617486 0.5291479820627802
0.7704918032786885 0.528584817244611
0.744535519125683 0.5380059230009872
0.7021857923497268 0.5509110396570204
0.6653005464480874 0.5656213704994193
0.6215846994535519 0.5781448538754765
0.5792349726775956 0.5880721220527045
0.523224043715847 0.6108452950558214
0.4603825136612022 0.6263940520446096
0.4098360655737705 0.6493506493506493
0.35792349726775957 0.6912928759894459
0.31010928961748635 0.7006172839506173
0.2650273224043716 0.7106227106227107
0.2336065573770492 0.75
0.18989071038251365 0.7897727272727273
0.1489071038251366 0.7841726618705036
0.11612021857923498 0.8018867924528302
0.09153005464480875 0.8271604938271605
0.06830601092896176 0.819672131147541
0.056010928961748634 0.8723404255319149
0.040983606557377046 0.8333333333333334
0.03278688524590164 0.8571428571428571
0.028688524590163935 0.9130434782608695
0.02185792349726776 0.8888888888888888
0.017759562841530054 0.8666666666666667
0.01639344262295082 0.8571428571428571
0.01366120218579235 0.8333333333333334
0.01092896174863388 0.8
0.00546448087431694 0.6666666666666666
0.004098360655737705 0.6
0.001366120218579235 0.3333333333333333
0.0 0.0


==> figures/RPcurve/DATA/BART_generative_passages.dat <==
1.0 0.49525101763907736
0.9986301369863013 0.49490835030549896
0.9972602739726028 0.4945652173913043
0.9931506849315068 0.49353301565690944
0.9917808219178083 0.49386084583901774
0.9904109589041096 0.49419002050580996
0.9876712328767123 0.49621472814865797
0.9863013698630136 0.4968944099378882
0.9849315068493151 0.4979224376731302
0.9821917808219178 0.5003489183531054
0.9712328767123287 0.5
0.9684931506849315 0.503202846975089
0.958904109589041 0.5061460592913956
0.947945205479452 0.5065885797950219
0.9424657534246575 0.5088757396449705
0.9260273972602739 0.510188679245283
0.9054794520547945 0.5116099071207431
0.8876712328767123 0.5151033386327504
0.8726027397260274 0.5238486842105263
0.8561643835616438 0.529212531752752
0.826027397260274 0.5350488021295474
0.8054794520547945 0.5424354243542435
0.7876712328767124 0.5523535062439962
0.7479452054794521 0.5560081466395111
0.7136986301369863 0.5602150537634408
0.684931506849315 0.5747126436781609
0.6520547945205479 0.5876543209876544
0.6232876712328768 0.6050531914893617
0.5794520547945206 0.6238938053097345
0.5397260273972603 0.6385737439222042
0.5013698630136987 0.6606498194945848
0.46164383561643835 0.674
0.42876712328767125 0.704954954954955
0.3958904109589041 0.7225
0.3561643835616438 0.7365439093484419
0.30684931506849317 0.7272727272727273
0.27123287671232876 0.7333333333333333
0.2452054794520548 0.7489539748953975
0.21643835616438356 0.7632850241545893
0.1863013698630137 0.7727272727272727
0.1547945205479452 0.7902097902097902
0.12602739726027398 0.8070175438596491
0.1 0.8021978021978022
0.0821917808219178 0.7792207792207793
0.06712328767123288 0.8032786885245902
0.0547945205479452 0.7843137254901961
0.043835616438356165 0.7804878048780488
0.038356164383561646 0.8
0.03287671232876712 0.8275862068965517
0.0273972602739726 0.8695652173913043
0.02054794520547945 0.8333333333333334
0.01780821917808219 0.8666666666666667
0.015068493150684932 0.8461538461538461
0.010958904109589041 0.8888888888888888
0.00684931506849315 1.0
0.00410958904109589 1.0
0.0027397260273972603 1.0
0.0013698630136986301 1.0


==> figures/RPcurve/DATA/crossencoder.dat <==
1.0 0.49274360746371804
0.9971949509116409 0.4944367176634214
0.9943899018232819 0.4989444053483462
0.9915848527349228 0.5028449502133713
0.9859747545582047 0.5039426523297491
0.9789621318373072 0.5080058224163028
0.9733520336605891 0.5171385991058122
0.967741935483871 0.5279265493496557
0.9607293127629734 0.5380989787902593
0.9509116409537167 0.5463336019339242
0.9354838709677419 0.5614478114478114
0.9130434782608695 0.5807314897413024
0.8779803646563815 0.6007677543186181
0.85273492286115 0.6191446028513238
0.8036465638148668 0.6395089285714286
0.7475455820476858 0.6588380716934487
0.6928471248246845 0.6870653685674548
0.6479663394109397 0.7107692307692308
0.5988779803646563 0.7311643835616438
0.5427769985974754 0.7678571428571429
0.49789621318373073 0.7785087719298246
0.4586255259467041 0.8014705882352942
0.4165497896213184 0.825
0.37727910238429174 0.838006230529595
0.3267882187938289 0.8472727272727273
0.28751753155680226 0.8506224066390041
0.2426367461430575 0.8564356435643564


==> figures/RPcurve/DATA/crossencoder_roberts.dat <==
1.0  0.4907539118065434
0.9971014492753624  0.4903777619387028
0.9942028985507246  0.49035025017869904
0.9927536231884058  0.4910394265232975
0.991304347826087  0.49137931034482757
0.9884057971014493  0.49170872386445563
0.9840579710144928  0.49417758369723436
0.9753623188405797  0.4988880652335063
0.9652173913043478  0.5030211480362538
0.9565217391304348  0.5128205128205128
0.936231884057971  0.5213882163034705
0.9144927536231884  0.5351993214588634
0.8913043478260869  0.5481283422459893
0.8594202898550725  0.5663801337153773
0.8202898550724638  0.5787321063394683
0.7782608695652173  0.5979955456570156
0.7478260869565218  0.6216867469879518
0.7130434782608696  0.6356589147286822
0.6840579710144927  0.6465753424657534
0.6594202898550725  0.6575144508670521
0.6434782608695652  0.6757990867579908
0.618840579710145  0.6920583468395461
0.5927536231884057  0.6991452991452991
0.5739130434782609  0.7084078711985689
0.563768115942029  0.7177121771217713
0.5463768115942029  0.7236084452975048
0.5260869565217391  0.7423312883435583
0.5043478260869565  0.75
0.48405797101449277  0.755656108597285
0.4666666666666667  0.7666666666666667
0.45652173913043476  0.773955773955774
0.43768115942028984  0.7823834196891192
0.4217391304347826  0.782258064516129
0.4072463768115942  0.7871148459383753
0.3927536231884058  0.7970588235294118
0.372463768115942  0.8006230529595015
0.35507246376811596  0.8085808580858086
0.34057971014492755  0.8131487889273357
0.3333333333333333  0.8156028368794326
0.32753623188405795  0.8188405797101449
0.3115942028985507  0.8206106870229007
0.2927536231884058  0.8211382113821138
0.2855072463768116  0.8312236286919831
0.2782608695652174  0.8458149779735683
0.263768115942029  0.8425925925925926
0.25217391304347825  0.8446601941747572
0.23478260869565218  0.84375
0.2217391304347826  0.8547486033519553
0.22028985507246376  0.8636363636363636
0.21159420289855072  0.863905325443787
0.2  0.8625
0.1826086956521739  0.8571428571428571
0.1753623188405797  0.8705035971223022
0.16666666666666666  0.8846153846153846
0.15942028985507245  0.8943089430894309
0.1463768115942029  0.8938053097345132


==> figures/RPcurve/DATA/url_depth.dat <==
1.0 0.49727520435967304
0.9986301369863013 0.4979508196721312
0.9972602739726028 0.5006877579092159
0.9876712328767123 0.50278940027894
0.9739726027397261 0.5118790496760259
0.9410958904109589 0.5232292460015232
0.8068493150684931 0.5630975143403442
0.7027397260273973 0.5944380069524913
0.5301369863013699 0.6649484536082474
0.2808219178082192 0.7884615384615384

==> figures/demo_annotations/DATA/editors.dat <==
# side wiki none unk
10 28 19 44 9

==> figures/demo_annotations/DATA/test.csv <==
name,age
raju,23
anju,34
manju,56
sanju,56

==> figures/feature_failed_random/DATA/all.dat <==
#i - step, i, len(list_x), ps, pw, pn, max, p_ee_s, p_pe_s, p_ne_s,p_ee_w, p_pe_w, p_ne_w
10 50 325 74.77 18.15 2.15 100 35.08 27.08 10.77 3.08 17.23 62.77
20 50 1696 61.26 32.9 0.65 100 40.27 21.4 12.03 22.46 17.75 32.78
30 50 320 58.44 35.62 0.94 100 40.94 20.94 10.62 20.62 23.12 29.06


==> figures/feature_failed_random/DATA/failed_verification.dat <==
#i - step, i, len(list_x), ps, pw, pn, max, p_ee_s, p_pe_s, p_ne_s,p_ee_w, p_pe_w, p_ne_w
-50 50 325 74.77 18.15 2.15 100 35.08 27.08 10.77 3.08 17.23 62.77


==> figures/feature_failed_random/DATA/featured.dat <==
#i - step, i, len(list_x), ps, pw, pn, max, p_ee_s, p_pe_s, p_ne_s,p_ee_w, p_pe_w, p_ne_w
-50 50 320 58.44 35.62 0.94 100 40.94 20.94 10.62 20.62 23.12 29.06


==> figures/feature_failed_random/DATA/not_featured.dat <==
#i - step, i, len(list_x), ps, pw, pn, max, p_ee_s, p_pe_s, p_ne_s,p_ee_w, p_pe_w, p_ne_w
-50 50 1696 61.26 32.9 0.65 100 40.27 21.4 12.03 22.46 17.75 32.78


==> figures/retrieval_results/DATA/precision.dat <==
# DPR GAR cross
10 11.25 15.72 47.29
20 18.25 26.14 48.49
30 17.12 24.45 48.29

==> figures/retrieval_results/DATA/successrate.dat <==
# DPR GAR mix
10 73.71 77.78 81.84
20 78.04 84.36 85.69
#30 77.34 83.30 85.07

==> figures/score_vs_preference/DATA/performance_vs_score_difference.dat <==
#i - step, i, len(list_x), ps, pw, pn, max, p_ee_s, p_pe_s, p_ne_s,p_ee_w, p_pe_w, p_ne_w
0 5 1215 56.71 37.53 0.49 100 39.09 21.07 11.36 26.91 19.34 25.27
5 10 437 61.78 31.81 1.14 100 40.05 21.97 13.96 18.76 19.45 35.7
10 15 200 67.0 27.5 0.0 100 42.5 20.5 15.0 11.0 21.0 41.0
15 20 116 81.03 12.93 0.86 100 50.0 21.55 4.31 9.48 7.76 67.24
20 25 42 78.57 16.67 4.76 100 42.86 21.43 9.52 11.9 9.52 50.0
25 30 6 100.0 0.0 0.0 100 33.33 66.67 0.0 0.0 0.0 100.0


==> figures/score_vs_preference/DATA/performance_vs_system_score.dat <==
#i - step, i, len(list_x), ps, pw, pn, max, p_ee_s, p_pe_s, p_ne_s,p_ee_w, p_pe_w, p_ne_w
5 10 34 61.76 26.47 5.88 100 17.65 20.59 23.53 0.0 17.65 55.88
10 15 102 67.65 25.49 0.0 100 37.25 14.71 15.69 12.75 11.76 49.02
15 20 606 59.41 33.83 1.65 100 36.14 20.13 14.69 20.63 18.15 35.48
20 25 1251 60.51 34.21 0.16 100 43.01 22.7 9.83 24.22 19.34 28.78
25 30 23 82.61 17.39 0.0 100 52.17 13.04 8.7 26.09 21.74 26.09


==> figures/score_vs_preference/DATA/performance_vs_wikipedia_score.dat <==
#i - step, i, len(list_x), ps, pw, pn, max, p_ee_s, p_pe_s, p_ne_s,p_ee_w, p_pe_w, p_ne_w
-10 -5 7 85.71 0.0 14.29 100 14.29 42.86 14.29 0.0 0.0 100.0
-5 0 80 78.75 15.0 2.5 100 45.0 20.0 10.0 5.0 7.5 63.75
0 5 153 73.86 18.95 0.65 100 42.48 22.22 11.11 10.46 10.46 57.52
5 10 233 68.67 27.04 0.86 100 40.77 18.88 12.88 14.16 18.03 41.2
10 15 356 59.27 34.83 1.12 100 35.96 22.19 14.61 16.85 23.31 32.3
15 20 740 55.14 38.78 0.54 100 39.05 21.49 12.43 27.43 18.38 25.41
20 25 447 59.28 35.12 0.0 100 44.52 21.48 8.5 29.31 20.58 23.49

